Ultracompact HII regions with extended emission: The case of G43.89-0.78 and its molecular environment

The Karl Jansky Very Large Array (VLA), Owens Valley Radio Observatory (OVRO), Atacama Large Millimetric Array (ALMA), and the infrared \textit{Spitzer} observatories, are powerful facilities to study massive star formation regions and related objects such as ultra--compact (UC) \hii regions, molecular clumps, and cores. We used these telescopes to study the \uchiir G43.89--0.78. The morphological study at arcminute scales using NVSS and \textit{Spitzer} data shows that this region is similar to those observed in the \textit{ bubble--like} structures revealed by \textit{Spitzer} observations. With this result, and including a physical characterization based on 3.6 cm data, we suggest G43.89--0.78 be classified as an \uchiir with Extended Emission because it meets the operational definition given in this paper comparing radio continuum data at 3.6 and 20~cm. For the ultra-compact component, we use VLA data to obtain physical parameters at 3.6~cm confirming this region as an \uchii region. Using ALMA observations, we detect the presence of a dense ($2.6\times10^7$ cm$^{-3}$) and small ($\sim$ 2.0\arcsec; 0.08 pc) molecular clump with a mass of 220 M$_{\odot}$ and average kinetic temperature of 21~K, located near to the \uchii region. In this clump, catalogued as G43.890--0.784, water masers also exist, possibly tracing a bipolar outflow. We discover in this vicinity two additional clumps which we label as G43.899--0.786 (T$_d$ = 50 K; M = 11 M$_{\odot}$), and G43.888--0.787 (T$_d$ = 50 K; M = 15 M$_{\odot}$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
